Deep Video Codec Control for Vision Models

Standardized lossy video coding is at the core of almost all real-world video processing pipelines. Rate control is used to enable standard codecs to adapt to different network bandwidth conditions or storage constraints. However, standard video codecs (e.g., H.264) and their rate control modules aim to minimize video distortion w.r.t. human quality assessment. We demonstrate empirically that standard-coded videos vastly deteriorate the performance of deep vision models. To overcome the deterioration of vision performance, this paper presents the first end-to-end learnable deep video codec control that considers both bandwidth constraints and downstream deep vision performance, while adhering to existing standardization. We demonstrate that our approach better preserves downstream deep vision performance than traditional standard video coding.

==> h264_bw_c.dat <==
x y std
0.0 2041916.3958333333 272344.7146666667
2.0 1659738.5101333335 273259.3282666667
4.0 1354742.3958333333 262078.30869999997
6.0 1120464.1565333332 248878.78280000002
8.0 872414.3232 220684.9021666667
10.0 713872.6768 191953.88386666667
12.0 572758.9532666666 166127.46403333332
14.0 461630.9715666666 140707.40653333333
16.0 372174.8465666666 117555.09973333334
18.0 298658.25759999995 96313.5
20.0 240199.3308 80062.40213333334
22.0 193277.0732 65260.869333333336
24.0 154174.32826666668 52482.7298
26.0 123020.17926666666 42242.13096666667
28.0 97960.57446666666 33421.781266666665
30.0 78414.06626666668 26519.00946666667
32.0 62381.09596666667 20396.292299999997
34.0 50472.28033333333 15979.904800000002
36.0 41192.16506666667 12279.2615
38.0 33784.95736666667 9431.052033333333
40.0 28570.270833333332 7457.6143999999995
42.0 24063.024 5667.5387666666675
44.0 20644.098466666666 4397.1809
46.0 18187.757133333336 3422.5952666666667
48.0 16270.837133333334 2706.9303999999997
50.0 14707.011666666667 2140.071066666667
51.0 14169.904033333334 1999.7882


==> h264_ssim_c.dat <==
x y std
0 0.9946 0.0004
2 0.9933 0.0005
4 0.9920 0.0006
6 0.9902 0.0008
8 0.9889 0.0009
10 0.9871 0.0011
12 0.9850 0.0012
14 0.9821 0.0016
16 0.9786 0.0021
18 0.9747 0.0028
20 0.9692 0.0036
22 0.9629 0.0046
24 0.9553 0.0060
26 0.9462 0.0074
28 0.9346 0.008
30 0.9208 0.010
32 0.9044 0.0125
34 0.8872 0.0141
36 0.8670 0.0162
38 0.8448 0.0174
40 0.8230 0.0194
42 0.7983 0.0210
44 0.7740 0.0234
46 0.7507 0.0259
48 0.7277 0.0286
50 0.7063 0.0313
51 0.6965 0.0325

